Crime Prediction Using Spatio-Temporal Data

A crime is a punishable offence that is harmful for an individual and his society. It is obvious to comprehend the patterns of criminal activity to prevent them. Research can help society to prevent and solve crime activates. Study shows that only 10 percent offenders commits 50 percent of the total offences. The enforcement team can respond faster if they have early information and pre-knowledge about crime activities of the different points of a city. In this paper, supervised learning technique is used to predict crimes with better accuracy. The proposed system predicts crimes by analyzing data-set that contains records of previously committed crimes and their patterns. The system stands on two main algorithms - i) decision tree, and ii) k-nearest neighbor. Random Forest algorithm and Adaboost are used to increase the accuracy of the prediction. Finally, oversampling is used for better accuracy. The proposed system is feed with a criminal-activity data set of twelve years of San Francisco city.

==> New_Text_Document.txt <==
We like to improve our crime prediction accuracy in future. Currently , we use few machine learning techniques like Decision Tree, K-NN, Ada Boost, and Random Forest. We plan to use deep learning technique to improve prediction result. In addition, we try to incorporate cyber crime prediction with the real world crime prediction.     
	

